TESSILATOR: a one-stop shop for measuring TESS rotation periods

We present a software package designed to produce photometric lightcurves and measure rotation periods from full-frame images taken by the Transiting Exoplanet Survey Satellite (TESS), which we name ``TESSILATOR''. TESSILATOR is the only publicly-available code that will run a full lightcurve and rotation period ($P_{\rm rot}$) analysis based on just a (list of) target identifier(s) or sky position(s) via a simple command-line prompt. This paper sets out to introduce the rationale for developing TESSILATOR, and then describes the methods, considerations and assumptions for: extracting photometry; dealing with potential contamination; accounting for natural and instrumental systematic effects; lightcurve normalisation and detrending; removing outliers and unreliable data; and finally, measuring the $P_{\rm rot}$ value and several periodogram attributes. Our methods have been tuned specifically to optimise TESS lightcurves and are independent from the pipelines developed by the TESS Science Processing Operations Center, meaning TESSILATOR can, in principle, analyse {\it any} target across the entire celestial sphere. We compare TESSILATOR $P_{\rm rot}$ measurements with TESS-SPOC-derived lightcurves of 1,560 (mainly FGKM-type) stars across four benchmark open clusters (Pisces-Eridanus, the Pleiades, the Hyades and Praesepe) and a sample of nearby field M-dwarfs. From a vetted subsample of 864 targets we find an excellent return of $P_{\rm rot}$ matches for the first 3 open clusters ($>85$ per cent) and a moderate ($\sim 60$ per cent) match for the 700 Myr Praesepe and MEarth sample, which validates TESSILATOR as a tool for measuring $P_{\rm rot}$. The TESSILATOR code is available at \url{https://github.com/alexbinks/tessilator}.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
